Spectroscopic study of Herbig Ae/Be stars in the Galactic Anti-center region from LAMOST DR5

We study a sample of 119 Herbig Ae/Be stars in the Galactic anti-center direction using the spectroscopic data from Large sky Area Multi-Object fiber Spectroscopic Telescope (LAMOST) survey program. Emission lines of hydrogen belonging to the Balmer and Paschen series, and metallic lines of species such as FeII, OI, CaII triplet are identified. A moderate correlation is observed between the emission strengths of H$\alpha$ and FeII 5169 \r{A}, suggesting a possible common emission region for FeII lines and one of the components of H$\alpha$. We explored a technique for the extinction correction of the HAeBe stars using diffuse interstellar bands present in the spectrum. We estimated the stellar parameters such as age and mass of these HAeBe stars, which are found to be in the range 0.1 -- 10 Myr and 1.5 -- 10 $M_{\odot}$, respectively. We found that the mass accretion rate of the HAeBe stars in the Galactic anti-center direction follows the relation $\dot{M}_{acc}$ $\propto$ $M_{*}^{3.12^{+0.21}_{-0.34}}$, which is similar to the relation derived for HAeBe stars in other regions of the Galaxy. The mass accretion rate of HAeBe stars is found to have a functional form of $\dot{M}_{acc} \propto t^{-1.1 \pm 0.2}$ with age, in agreement with previous studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
